Thermal modeling of subduction zones with prescribed and evolving 2D and 3D slab geometries

The determination of the temperature in and above the slab in subduction zones, using models where the top of the slab is precisely known, is important to test hypotheses regarding the causes of arc volcanism and intermediate-depth seismicity. While 2D and 3D models can predict the thermal structure with high precision for fixed slab geometries, a number of regions are characterized by relatively large geometrical changes. Examples include the flat slab segments in South America that evolved from more steeply dipping geometries to the present day flat slab geometry. We devise, implement, and test a numerical approach to model the thermal evolution of a subduction zone with prescribed changes in slab geometry over time. Our numerical model approximates the subduction zone geometry by employing time dependent deformation of a B\'ezier spline which is used as the slab interface in a finite element discretization of the Stokes and heat equations. We implement the numerical model using the FEniCS open source finite element suite and describe the means by which we compute approximations of the subduction zone velocity, temperature, and pressure fields. We compute and compare the 3D time evolving numerical model with its 2D analogy at cross-sections for slabs that evolve to the present-day structure of a flat segment of the subducting Nazca plate.

==> script.txt <==
mkdir -p ./plots/seismic
mkdir -p ./plots/geometry
mkdir -p './plots/results/2d/meshes_created_occ_pushforward_yloc_-200.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0'
mkdir -p './plots/results/2d/meshes_created_occ_pushforward_yloc_0.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0'
mkdir -p './plots/results/2d/meshes_created_occ_pushforward_yloc_200.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0'
mkdir -p ./plots/results/2d
mkdir -p ./plots/results/ma
mkdir -p ./plots/results/ma/slice
mkdir -p ./plots/paraview
cp ../paper_PEPS.tex ../references_PEPS.bib ../pepsart.cls ../peps-art.bst .
cp ../plots/seismic/seismic_map_ma.png ./plots/seismic/seismic_map_ma.png
cp ../plots/geometry/geom.pdf ./plots/geometry/geom.pdf
cp ../plots/geometry/tauconv.pdf ./plots/geometry/tauconv.pdf
cp ../plots/geometry/spline.pdf ./plots/geometry/spline.pdf
cp ../plots/geometry/spline_envelope.pdf ./plots/geometry/spline_envelope.pdf
cp "../plots/results/2d/meshes_created_occ_pushforward_yloc_-200.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0/tempvel_2d_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop0_uconv5.0.pdf" "./plots/results/2d/meshes_created_occ_pushforward_yloc_-200.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0/tempvel_2d_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop0_uconv5.0.pdf"
cp "../plots/results/2d/meshes_created_occ_pushforward_yloc_0.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0/tempvel_2d_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop0_uconv5.0.pdf" "./plots/results/2d/meshes_created_occ_pushforward_yloc_0.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0/tempvel_2d_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop0_uconv5.0.pdf"
cp "../plots/results/2d/meshes_created_occ_pushforward_yloc_200.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0/tempvel_2d_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop0_uconv5.0.pdf" "./plots/results/2d/meshes_created_occ_pushforward_yloc_200.0_depth_couple_75.0_n_slab_steps_200_ref_level_4.0/tempvel_2d_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop0_uconv5.0.pdf"
cp ../plots/results/2d/convergence.pdf ./plots/results/2d/convergence.pdf
cp ../plots/results/2d/2d_steady_vs_time.pdf ./plots/results/2d/2d_steady_vs_time.pdf
cp ../plots/results/ma/surface_pushforward_2a_explicit_n100_fine_xc75.pdf ./plots/results/ma/surface_pushforward_2a_explicit_n100_fine_xc75.pdf
cp "../plots/results/ma/slice/tempvel_slice_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop1_uconv5.0_yloc-200.0.pdf" "./plots/results/ma/slice/tempvel_slice_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop1_uconv5.0_yloc-200.0.pdf"
cp "../plots/results/ma/slice/tempvel_slice_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop1_uconv5.0_yloc0.0.pdf" "./plots/results/ma/slice/tempvel_slice_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop1_uconv5.0_yloc0.0.pdf"
cp "../plots/results/ma/slice/tempvel_slice_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop1_uconv5.0_yloc200.0.pdf" "./plots/results/ma/slice/tempvel_slice_xc75.0_viscmodel2a_explicit_movslab1_noslipwedgetop1_uconv5.0_yloc200.0.pdf"
cp ../plots/results/2d/comparison2d3d.pdf ./plots/results/2d/comparison2d3d.pdf
cp ../plots/paraview/final_busy.png ./plots/paraview/final_busy.png
